Malware Clustering in the Wild: Taxonomy, Challenges, and Evaluation Metrics

As malware continues to grow in volume, diversity, and sophistication, clustering has emerged as a critical technique for analyzing large malware corpora. Clustering enables the discovery of structural relationships, behavioral patterns, and evolutionary trends, and is widely used to group unknown samples, infer malware family boundaries, and identify novel variants. However, existing research remains fragmented, employing a wide range of clustering techniques with no unified perspective that systematically organizes prior work or clearly identifies gaps in the literature. This survey addresses this gap by organizing previous malware clustering research into seven categories: centroid-based, hierarchical-based, density-based, distribution-based, mixed- type, fuzzy, and AI-driven approaches. In addition, this survey summarizes publicly available malware datasets commonly used in clustering research and examines the feature representations derived from these datasets. Our goal is to clarify the current landscape and outline promising avenues for future research on malware clustering, including how AI-driven methods may shape large-scale and reproducible analysis.

==> README.txt <==
Version 2.4

This bundle provides two classfiles, namely cas-sc.cls and cas-dc.cls
and corresponding template files for typesetting journal articles
supposed to go through Elsevier's updated workflow. cas-sc.cls is meant
for one-column, the other cas-dc.cls for two-column layout. These are
now accepted for submitting articles both in Elsevier's electronic
submission system and elsewhere.

Bugs and problems with classfiles may be reported to the
developers of the class via elsarticle@stmdocs.in.

The file manifest.txt provides a list of the files in the
elsarticle-cas bundle.  The following are the main files available:

- cas-sc.cls, classfile to typeset article in single column
- cas-dc.cls, classfile to typeset article in double column
- cas-sc-template.tex, template file for single column journals
- cas-dc-template.tex, template file for double column journals
- cas-common.sty, additional macro package for formatting
- cas-model2-names.bst, BibTeX style file
- cas-refs.bib, sample BibTeX database
- cas-twitter.jpeg, cas-linkedin.jpeg, cas-url.jpeg, cas-gplus.jpeg, 
  cas-facebook.jpeg, cas-email.jpeg - thumbnail images of social 
  networking sites

The PDF documentation elsdoc-cas.pdf is in the doc directory.  To
generate it:

 1. pdflatex elsdoc-cas
 2. pdflatex elsdoc-cas
 3. pdflatex elsdoc-cas

or

use the makefile. Use the target `all' (eg: make all) in doc
directory.

The above procedure will create a print version, namely elsdoc-cas.pdf.

Copyright 2019-2021, Elsevier. Bugs, feature requests, suggestions and
comments may be mailed to elsarticle@stmdocs.in. cas-sc.cls, cas-dc.cls
related documentations and supporting packages are released under the
LATEX Project Public Licence, either version 1.2 or any later
version. This work has the LPPL maintenance status
'author-maintained'.


==> manifest.txt <==
% Copyright 2019-2024 Elsevier Ltd
%
% Version 2.4
%
% This file is part of the 'CAS Bundle'.
% --------------------------------------
%
% It may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3c
% of this license or (at your option) any later version.
% The latest version of this license is in
%    http://www.latex-project.org/lppl.txt
% and version 1.3c or later is part of all distributions of LaTeX
% version 1999/12/01 or later.
%
% The list of all files belonging to the LaTeX 'CAS Bundle' is
% given in the file `manifest.txt'.
%
% CONTENTS OF THE CAS BUNDLE
% ==========================

Directory elsevier-cas-template/

manifest.txt
  This file

README
  A brief readme documentation

cas-sc.cls
  Classfile to be used for single column format

cas-dc.cls
  Classfile to be used for double column format

cas-model2-names.bst
  BibTeX style file

cas-sc-template.tex 
  TeX template to be used for manuscript preparation (single column).
  
cas-dc-template.tex
  TeX template to be used for manuscript preparation (double column).

cas-sc-sample.tex
 Minimum working exmple (MWE) file - single column.

cas-dc-sample.tex
 Minimum working exmple (MWE) file - double column.

Directory doc/

The following files are graphic files needed for creating pdf output
of the documentation from elsdoc-cas.tex:

 dc-sample.pdf
 sc-sample.pdf

elsdoc-cas.tex  -- LaTeX source file of documentation
elsdoc-cas.pdf  -- documentation for elsarticle.cls

Directory thumbnails/

Contains thumbnail images which will be included in the
typeset PDF.

 cas-email.jpeg
 cas-facebook.jpeg
 cas-gplus.jpeg
 cas-linkedin.jpeg
 cas-twitter.jpeg
 cas-url.jpeg

The following files are written out every time elsdoc.tex is compiled:

 elsdoc-cas.aux
 elsdoc-cas.log
 elsdoc-cas.out
 tmp-cas.tex

Auxiliary packages needed to generate pdf output from elsdoc.tex:

 rvdtx.sty
 pdfwidgets.sty
 glyphtounicode.tex


Directory figs/

Contains images used in the sample PDF.

 cas-grabs.pdf
 cas-munnar-2024.jpg
 cas-pic1.pdf

